Adversarial Attacks to Multi-Modal Models

Multi-modal models have gained significant attention due to their powerful capabilities. These models effectively align embeddings across diverse data modalities, showcasing superior performance in downstream tasks compared to their unimodal counterparts. Recent study showed that the attacker can manipulate an image or audio file by altering it in such a way that its embedding matches that of an attacker-chosen targeted input, thereby deceiving downstream models. However, this method often underperforms due to inherent disparities in data from different modalities. In this paper, we introduce CrossFire, an innovative approach to attack multi-modal models. CrossFire begins by transforming the targeted input chosen by the attacker into a format that matches the modality of the original image or audio file. We then formulate our attack as an optimization problem, aiming to minimize the angular deviation between the embeddings of the transformed input and the modified image or audio file. Solving this problem determines the perturbations to be added to the original media. Our extensive experiments on six real-world benchmark datasets reveal that CrossFire can significantly manipulate downstream tasks, surpassing existing attacks. Additionally, we evaluate six defensive strategies against CrossFire, finding that current defenses are insufficient to counteract our CrossFire.

==> appendix/baseline/org_dog_text/10.txt <==
The image shows a dog playing with a frisbee in a yard. The dog is in the process of catching the frisbee, which is located in the upper right part of the scene. The dog appears to be in a playful and active state, enjoying the game.

==> appendix/baseline/org_dog_text/11.txt <==
The image shows a dog playing with a frisbee in a yard. The dog is holding the frisbee in its mouth, and there is a person nearby, possibly playing with the dog or watching the game.

==> appendix/baseline/org_dog_text/12.txt <==
The image shows a dog playing with a Frisbee on a grassy field. The dog is jumping up in the air to catch the Frisbee, which is in the air near the dog.

==> appendix/baseline/org_dog_text/13.txt <==
The image shows a dog playing with a frisbee on a grassy field. The dog is jumping in the air to catch the frisbee, which is located near the center of the image.

==> appendix/baseline/tiger_org_text/11.txt <==
The image features a large, tall elephant standing in a grassy field. The elephant appears to be walking through the grass, and it is positioned in the foreground of the image.

==> appendix/baseline/tiger_org_text/12.txt <==
The image features a large giraffe standing in a grassy field, surrounded by trees. The giraffe appears to be looking at something on the ground, possibly a ball or a toy.

==> appendix/baseline/tiger_org_text/13.txt <==
The image features a large, tall elephant standing in a room.

==> appendix/baseline/tiger_org_text/14.txt <==
The image features a large elephant standing in a room, surrounded by people who are watching it. The elephant is walking around and appears to be in a zoo setting.

==> appendix/baseline/tiger_org_text/8.txt <==
The image features a large elephant standing in a room, surrounded by people who are observing and admiring the majestic creature.

==> appendix/our/dog_text/10.txt <==
The image features a large brown dog sitting on the grass, holding a frisbee in its mouth. The dog appears to be enjoying a game of fetch.

==> appendix/our/dog_text/11.txt <==
The image features a dog sitting on the grass, holding a frisbee in its mouth. The dog appears to be enjoying a game of fetch.

==> appendix/our/dog_text/12.txt <==
The image features a large black and brown dog sitting on the grass, holding a frisbee in its mouth. The dog appears to be enjoying its time outdoors.

==> appendix/our/dog_text/13.txt <==
The image features a large brown dog sitting on the grass, holding a frisbee in its mouth. The dog appears to be enjoying its time outdoors, possibly playing with the frisbee.

==> appendix/our/dog_text/14.txt <==
The image features a dog sitting on the grass, holding a frisbee in its mouth. The dog appears to be enjoying its time outdoors.

==> appendix/our/dog_text/15.txt <==
The image features a dog sitting on the grass, holding a frisbee in its mouth. The dog appears to be enjoying a game of fetch or simply playing with the frisbee.

==> appendix/our/dog_text/16.txt <==
The image features a large black dog sitting on the grass, holding a frisbee in its mouth. The dog appears to be enjoying its time outdoors.

==> appendix/our/tiger_2_text/11.txt <==
The image features a cartoon tiger standing on its hind legs, with a tail in the air. The tiger appears to be walking or standing in a grassy area.

==> appendix/our/tiger_2_text/12.txt <==
The image features a cartoon lion standing on its hind legs, with a tail that is curled up. The lion appears to be walking or standing in a grassy area.

==> appendix/our/tiger_2_text/13.txt <==
The image features a cartoon tiger character standing on its hind legs, with a big smile on its face.

==> appendix/our/tiger_2_text/14.txt <==
The image features a cartoon tiger standing on its hind legs, with its front paws resting on its chest. The tiger appears to be walking or standing in a grassy area.

==> appendix/our/tiger_2_text/15.txt <==
The image features a cartoon tiger character standing on its hind legs, with its front paws on the ground. The tiger has a large head and is standing in a grassy field.

==> appendix/our/tiger_2_text/16.txt <==
The image features a cartoon tiger standing on its hind legs, with a cute and cuddly appearance.

==> appendix/our/tiger_2_text/8.txt <==
The image features a cartoon tiger character standing on its hind legs, with a large, bushy tail.
